Of Kernels and Queues: when network calculus meets analytic combinatorics

Stochastic network calculus is a tool for computing error bounds on the performance of queueing systems. However, deriving accurate bounds for networks consisting of several queues or subject to non-independent traffic inputs is challenging. In this paper, we investigate the relevance of the tools from analytic combinatorics, especially the kernel method, to tackle this problem. Applying the kernel method allows us to compute the generating functions of the queue state distributions in the stationary regime of the network. As a consequence, error bounds with an arbitrary precision can be computed. In this preliminary work, we focus on simple examples which are representative of the difficulties that the kernel method allows us to overcome.

==> double_server.txt <==
R,doobs,noyau,simu
0,1.1394834808963954,0.44243483546082746,1.0
1,1.0,0.3882766559395649,0.7999999837158145
2,0.8775906072928163,0.34074794628362665,0.6091317795001947
3,0.7701652740085744,0.29903719711282795,0.5146654564289967
4,0.6758898105330231,0.2624322354173883,0.42939363614570525
5,0.5931545492887024,0.23030806485315716,0.35976355466860865
6,0.5205468611287691,0.20211619449891555,0.30458270918534125
7,0.45682703598236585,0.17737527387401628,0.2597091838758503
8,0.40090711593554174,0.15566287431782758,0.22228710059407975
9,0.3518323193418836,0.13660827640552767,0.19082635335382814
10,0.30876473879648375,0.11988614025195195,0.16425360587266125
11,0.270969034631014,0.10521095062970227,0.14168051613902122
12,0.2377998796593798,0.09233214205697493,0.12241773238199682
13,0.2086909408044338,0.08102982062042724,0.1059268288270262
14,0.18314520947707222,0.0711110094871087,0.09177127111664485
15,0.1607265156077539,0.06240635400099696,0.07959233569592483
16,0.14105208044026707,0.05476723010666541,0.06909376832633995
17,0.12378598093348918,0.04806320672905391,0.06002895981186063
18,0.10863341418175776,0.042179818781790605,0.052191077171405365
19,0.09533566392406084,0.03701661278021256,0.04540573328249431
20,0.0836656831997804,0.03248543168970977,0.03952527241583248
21,0.07342421772886368,0.028508909724741703,0.03442419518508444
22,0.06443640382667346,0.02501915139859215,0.02999548494878701
23,0.056548782766015514,0.0219565722698414,0.02614763438734502
24,0.049626680609297105,0.019268881592358726,0.022802211465198674
25,0.04355190877383968,0.016910189498491466,0.019891850979252834
26,0.03822074606959531,0.014840223471417734,0.017358587451449026
27,0.03354216775440067,0.013023640728642597,0.015152463561913576
28,0.029436291369502005,0.011429424776212914,0.013230362672925211
29,0.025833012819409557,0.010030355830364253,0.011555025143352715
30,0.022670809408388747,0.008802546064532407,0.010094216407505074
31,0.019895689396527572,0.007725031746495985,0.008820021071547335
32,0.017460270140007884,0.006779415301763699,0.0077082421830234615
33,0.015322969075666146,0.005949551191765016,0.006737888681254578
34,0.013447293736642899,0.00522127024350076,0.005890737079773722
35,0.011801218676785326,0.004582137723833744,0.005150955861232265
36,0.010356638665355362,0.0040212410277585785,0.00450478302188162
37,0.009088888815841478,0.0035290033556214405,0.003940248789445988
38,0.007976323455511209,0.0030970201979982066,0.003446936833089276
39,0.006999946545286018,0.0027179158363593646,0.0030157783474048516
40,0.006143087339694808,0.0023852174094013776,0.002638874270134317
41,0.005391115749095579,0.0020932443948419536,0.0023093416215489437
42,0.004731192544234655,0.0018370116196816339,0.002021180560263236
43,0.0041520501381141365,0.0016121441429203655,0.001769159257993036
44,0.003643800202217807,0.0014148025574290406,0.0015487141221620648
45,0.0031977648323180128,0.0012416174355735813,0.0013558632545298543
46,0.002806328381173576,0.0010896317993103687,0.0011871313376494719
47,0.002462807428297185,0.0009562506324823507,0.0010394843982887148
48,0.002161336666644586,0.000839196573284326,0.0009102731155755661
49,0.0018967687578448538,0.0007364710303866421,0.00079718352780489
50,0.0016645864460911063,0.0006463200588105795,0.0006981941507184786
51,0.001460825430116485,0.0005672044129171053,0.0006115386559047975
52,0.0012820066763647158,0.0004977732651910878,0.0005356733743079323
53,0.001125077017664356,0.00043684114209317494,0.00046924898963840445
54,0.000987357023183253,0.0003833676831800369,0.0004110858722248256
55,0.0008664952495902184,0.00033643987789840865,0.0003601525776119052
56,0.0007604280923042203,0.0002952564767623854,0.00031554709774639367
57,0.0006673445513277785,0.00025911431074903914,0.00027648050738748875
58,0.0005856553100732971,0.0002273962853285088,0.0002422626956760654
59,0.0005139655992314876,0.0001995608441375766,0.00021228991367039374
60,0.0004510513823571775,0.00017513272239856294,0.00018603390400284692
61,0.00039583845656309975,0.00015369483220659908,0.00016303240941162311
62,0.00034738411148506186,0.00013488114113395681,0.00014288088340663752
63,0.0003048610333620509,0.00011837042256009723,0.0001252252493052497
64,0.0002675431794081178,0.00010388077102002303,0.00010975557380765721
65,0.00023479338129382102,9.116478892550801e-05,9.620053858039324e-05
66,0.00020605246607797818,8.0005362476858e-05,8.432260834434491e-05
67,0.00018082970883955533,7.021195464274772e-05,7.391380701915473e-05
68,0.00015869445399708854,6.161735191414465e-05,6.479202482756463e-05
69,0.00013926876225730684,5.4074809286109384e-05,5.67977891389182e-05
70,0.00012222095764630877,4.7455544720639965e-05,4.979144042005501e-05
71,0.00010725996444473371,4.164654031079783e-05,4.365066214417901e-05
72,9.413033733525976e-05,3.654861260299783e-05,3.826832002085112e-05
73,8.260789990672828e-05,3.207471912997475e-05,3.355057158493935e-05
74,7.249591704632985e-05,2.8148472240021053e-05,2.9415212128847124e-05
75,6.362173586693826e-05,2.4702834847485063e-05,2.5790227272892707e-05
76,5.583383781648951e-05,2.1678975835658564e-05,2.2612526228038554e-05
77,4.8999251636861647e-05,1.902526556910189e-05,1.9826833085434536e-05
78,4.300128300088694e-05,1.6696394364695238e-05,1.7384716327950578e-05
79,3.773752206311864e-05,1.4652598870113254e-05,1.5243739255321742e-05
80,3.311809490509834e-05,1.2858983140840725e-05,1.336671619522889e-05
81,2.906412902014638e-05,1.12849228237385e-05,1.172106127489414e-05
82,2.550640663722703e-05,9.903542274137234e-06,1.0278218190440391e-05
83,2.2384182890621594e-05,8.691255678710175e-06,9.01316086232562e-06
84,1.9644148656734075e-05,7.627364349216402e-06,7.903956134369672e-06
85,1.723952034941362e-05,6.6937033112724005e-06,6.931380780339502e-06
86,1.5129241132878766e-05,5.874331153977482e-06,6.078586053281931e-06
87,1.3277279913682534e-05,5.155257844858209e-06,5.3308038561183935e-06
88,1.165201614264537e-05,4.524205862820172e-06,4.675089354644335e-06
89,1.0225699922809848e-05,3.9704005706700745e-06,4.100095500447765e-06
90,8.9739782052528e-06,3.484386248010096e-06,3.595875495920886e-06
91,7.875478982980305e-06,3.0578646434339178e-06,3.1537097304745743e-06
92,6.911446383395497e-06,2.6835532894504037e-06,2.7659541477209615e-06
93,6.065420428875794e-06,2.3550611609914146e-06,2.42590738408488e-06
94,5.322955997663363e-06,2.0667795544861812e-06,2.127694349152165e-06
95,4.671376186582331e-06,1.813786324361904e-06,1.8661642083861452e-06
96,4.099555864475988e-06,1.5917618418961686e-06,1.6368009831957409e-06
97,3.5977317207363094e-06,1.3969152414951907e-06,1.4356452038288836e-06
98,3.157335565677607e-06,1.2259196951203557e-06,1.259225245964224e-06
99,2.770848036510219e-06,1.0758556097328973e-06,1.1044971527374159e-06
100,2.4316702110771117e-06,9.441607779048767e-07,9.687918899325965e-07
101,2.1340109372750134e-06,8.285866304635987e-07,8.497691160735954e-07
102,1.8727879544126912e-06,7.27159844223258e-07,7.453766601717149e-07
103,1.643541118243705e-06,6.381486492908388e-07,6.53815002471525e-07
104,1.4423562480702077e-06,5.600332606742377e-07,5.735061380240936e-07
105,1.2657982956765217e-06,4.914799293392804e-07,5.030662824090371e-07
106,1.1108526950129709e-06,4.3131816966108963e-07,4.4128194509607255e-07
107,9.748738912292948e-07,3.7852077444930167e-07,3.870889528911903e-07
108,8.555401702378278e-07,3.3218627632190985e-07,3.395540609796299e-07
109,7.508140175624148e-07,2.9152355597168415e-07,2.978588306001839e-07
110,6.58907329636559e-07,2.558383345253517e-07,2.612854939076925e-07
111,5.782508835654357e-07,2.245213193648861e-07,2.292045616636429e-07
112,5.074675440757985e-07,1.9703780101161477e-07,2.010639569283157e-07
113,4.4534875018687396e-07,1.729185234494241e-07,1.7637948834803296e-07
114,3.908338801335955e-07,1.517516720061572e-07,1.54726496504054e-07
115,3.4299214221704993e-07,1.3317584199358381e-07,1.357325293271927e-07
116,3.010066823849249e-07,1.1687386805188138e-07,1.1907091923557545e-07
117,2.6416063719338216e-07,1.0256740884031107e-07,1.0445515130630412e-07
118,2.318248940173976e-07,9.001219461261917e-08,9.163392489242028e-08
119,2.0344734952632076e-07,7.899385653384764e-08,8.03868226428861e-08
120,1.785434830229177e-07,6.932426652794096e-08,7.052051309575091e-08
121,1.5668808369425702e-07,6.083832516238477e-08,6.186542012009966e-08
122,1.3750799052479065e-07,5.3391142725935086e-08,5.42728025854089e-08
123,1.2067572091226587e-07,4.685556536891081e-08,4.761219274396211e-08
124,1.0590387920089384e-07,4.1120004067150696e-08,4.176915047171548e-08
125,9.294024966257748e-08,3.6086529341173856e-08,3.664329306651837e-08
126,8.156349014332735e-08,3.16691991996108e-08,3.214656763006474e-08
127,7.157935284780429e-08,2.7792591758063622e-08,2.8201736057553717e-08
128,6.281736773533136e-08,2.4390517479200378e-08,2.4741046100729136e-08
129,5.512793189938562e-08,2.1404889046757512e-08,2.170506563370367e-08
130,4.837975523437885e-08,1.8784729577579282e-08,1.9041660803686966e-08
131,4.245761877681635e-08,1.6485302237819133e-08,1.6705099192826367e-08
132,3.726040744655315e-08,1.4467346402293316e-08,1.4655263669283158e-08
133,3.2699383598998354e-08,1.2696407315104135e-08,1.2856962383622772e-08
134,2.8696671910745726e-08,1.1142247806099194e-08,1.1279324141355573e-08
135,2.5183929729434046e-08,9.778332018761642e-09,9.895267605308788e-09
136,2.2101180185273642e-08,8.581372334655822e-09,8.681035779112278e-09
137,1.9395788140682255e-08,7.530931758576378e-09,7.61578800023699e-09
138,1.7021561493304148e-08,6.6090749754898e-09,6.681241671024907e-09
139,1.4937962487980805e-08,5.8000621213838494e-09,5.861358287617691e-09
140,1.3109415571544385e-08,5.0900800394413136e-09,5.1420677715796614e-09
141,1.150469997268554e-08,4.4670064329823446e-09,4.511026996389944e-09
142,1.0096416635750751e-08,3.920202888301893e-09,3.9574075128001596e-09
143,8.860520406849798e-09,3.440333233455912e-09,3.4717099195447076e-09
144,7.775909484777707e-09,3.0192041316382325e-09,3.045600438511542e-09
145,6.8240651270000384e-09,2.649625187425377e-09,2.671768029038901e-09
146,5.988735459009693e-09,2.325286177330979e-09,2.3437987106689206e-09
147,5.255657988388341e-09,2.0406493084934853e-09,2.056065651068195e-09
148,4.612316085753066e-09,1.7908546659124638e-09,1.803632465602334e-09
149,4.047725274722459e-09,1.571637233831293e-09,1.5821682852745766e-09
150,3.5522456819981646e-09,1.3792540744820063e-09,1.3878737048500511e-09
151,3.117417445318054e-09,1.2104204208357554e-09,1.2174156127642277e-09
152,2.7358162690218915e-09,1.062253592200877e-09,1.0678696815702438e-09
153,2.400926660972489e-09,9.322237750785434e-10,9.366704079027954e-10
154,2.1070306864683605e-09,8.181108289039808e-10,8.215670366240602e-10
155,1.8491103397223683e-09,7.179663791706739e-10,7.205849250624397e-10
156,1.6227618659883793e-09,6.300805507122163e-10,6.319917922326113e-10
157,1.4241205714643656e-09,5.529527731429261e-10,5.542677428138632e-10
158,1.2497948371696056e-09,4.852661599867474e-10,4.860793989536205e-10
159,1.0968082101431005e-09,4.2586502404142264e-10,4.262569186508358e-10
160,9.625485832232307e-10,3.73735145073282e-10,3.7377401174154556e-10
161,8.447235956997151e-10,3.279864529315304e-10,3.2773028735277876e-10
162,7.413214933446844e-10,2.8783783041199846e-10,2.8733571078021214e-10
163,6.505767795435793e-10,2.5260377639311246e-10,2.5189739183417714e-10
164,5.709400710502545e-10,2.216827015292904e-10,2.208071503417841e-10
165,5.010516436807966e-10,1.945466566614021e-10,1.935316351620031e-10
166,4.397182162628941e-10,1.707323185662669e-10,1.6960288728995465e-10
167,3.858925764478672e-10,1.4983307913508075e-10,1.4861023522882988e-10
168,3.3865570051467335e-10,1.3149210291070814e-10,1.301935226294404e-10
169,2.972010618778464e-10,1.1539623444761789e-10,1.1403666899667542e-10
170,2.608208603814491e-10,1.012706514681892e-10,9.986234061898358e-11
171,2.288939372567908e-10,8.887417252290731e-11,8.742739865397198e-11
172,2.0087516940283084e-10,7.799513903702475e-11,7.651834721400519e-11
173,1.7628616190627768e-10,6.844780143339022e-11,6.694811371943388e-11
174,1.5470707988465002e-10,6.006914762778703e-11,5.855227414031106e-11
175,1.3576948018846827e-10,5.271611974623146e-11,5.118683255034284e-11
176,1.1915002057042787e-10,4.6263171542216095e-11,4.472522352472197e-11
177,1.0456493891135335e-10,4.060012480902516e-11,3.9056646805590844e-11
178,9.176520824075085e-11,3.563028818731654e-11,3.4083735833689843e-11
179,8.053228482835229e-11,3.1268806248325185e-11,2.972111445842529e-11
180,7.067437674919176e-11,2.744121066478911e-11,2.589395364793745e-11
181,6.20231692113645e-11,2.4082148732162384e-11,2.2536528199168515e-11
182,5.443095073442648e-11,2.1134267530774315e-11,1.9591106514837975e-11
183,4.77680911105507e-11,1.8547234677021084e-11,1.7007173447325385e-11
184,4.192082808692678e-11,1.6276878943809316e-11,1.4740431097948203e-11
185,3.6789324979023825e-11,1.4284436077129273e-11,1.2751910638542086e-11
186,3.22859660502343e-11,1.2535886931763296e-11,1.1007417199948577e-11
187,2.8333860553060372e-11,1.100137662540023e-11,9.476974760502799e-12
188,2.4865529889710224e-11,9.654704793741983e-12,8.134382056823597e-12
189,2.1821755476568478e-11,8.472878243172894e-12,6.956546449998768e-12
190,1.9150567640877073e-11,7.435718362944192e-12,5.923261880980135e-12
191,1.6806358285959468e-11,6.5255165937945394e-12,5.016764781373695e-12
192,1.4749102174555827e-11,5.7267320704475006e-12,4.221512028834695e-12
193,1.2943673534392246e-11,5.02572627550727e-12,3.5237368578577843e-12
194,1.1359246317647247e-11,4.410530174209889e-12,2.911559882079473e-12
195,9.968767874292736e-12,3.870639854068148e-12,2.374545005068285e-12
196,8.74849705276168e-12,3.3968371801434445e-12,1.9033663534173684e-12
197,7.677598841432538e-12,2.9810324037969032e-12,1.48991929904696e-12
198,6.7377886298034044e-12,2.6161260376076888e-12,1.1272094369019214e-12
199,5.913020015439803e-12,2.295887638098681e-12,8.089084957418891e-13


==> file_double.txt <==
R,doobs,noyau,simu
0,1.1394834808963954,0.4099399277480699,1.0
1,1.0,0.359759430146002,0.7654790677001185
2,0.8775906072928163,0.3157214967811474,0.5524519856574805
3,0.7701652740085744,0.27707422009556415,0.4635023642590279
4,0.6758898105330231,0.24315773307884964,0.38761558725945466
5,0.5931545492887024,0.2133929426406122,0.3266550473786568
6,0.5205468611287691,0.18727164212397598,0.2776585939996563
7,0.45682703598236585,0.16434783414030307,0.23725593390679856
8,0.40090711593554174,0.14423011557044765,0.20341065224994026
9,0.3518323193418836,0.12657499471338224,0.17488270486514035
10,0.30876473879648375,0.11108102647860214,0.15070975203249026
11,0.270969034631014,0.09748366548606588,0.13012284588482037
12,0.2377998796593798,0.08555074919504631,0.1125231902490289
13,0.2086909408044338,0.07507853394043612,0.09743349420081249
14,0.18314520947707222,0.06588821619544166,0.08446390986422858
15,0.1607265156077539,0.05782287966439803,0.07329319527419031
16,0.14105208044026707,0.050744816080098516,0.06365488321766943
17,0.12378598093348918,0.04453317396069593,0.05532623022760519
18,0.10863341418175776,0.039081895180843776,0.048119870838077006
19,0.09533566392406084,0.03429790412591089,0.041877456762516085
20,0.0836656831997804,0.03009951851072893,0.036464626077403084
21,0.07342421772886368,0.026415054729051972,0.03176696904332599
22,0.06443640382667346,0.023181603921341703,0.027686774611942466
23,0.056548782766015514,0.0203439578633518,0.02414038063407853
24,0.049626680609297105,0.01785366633603837,0.021055995173653086
25,0.04355190877383968,0.015668209882247226,0.018371892862592998
26,0.03822074606959531,0.013750273825752652,0.016034913117750738
27,0.03354216775440067,0.012067111157184788,0.013999203028544072
28,0.029436291369502005,0.010589983408703717,0.012225160155205805
29,0.025833012819409557,0.009293669970865144,0.010678539901868844
30,0.022670809408388747,0.008156037473710555,0.009329699205955722
31,0.019895689396527572,0.007157661879656613,0.008152953738458923
32,0.017460270140007884,0.00628149683576449,0.0071260300819887545
33,0.015322969075666146,0.005512582622806463,0.006229597720393332
34,0.013447293736642899,0.004837790731700551,0.005446868348676692
35,0.011801218676785326,0.004245599706188645,0.004763252157650388
36,0.010356638665355362,0.0037258984244762953,0.00416606248244944
37,0.009088888815841478,0.0032698134610475004,0.0036442616156617813
38,0.007976323455511209,0.0028695575810149016,0.0031882417417090636
39,0.006999946545286018,0.0025182967801845725,0.002789635901073617
40,0.006143087339694808,0.002210033600665723,0.002441154681014801
41,0.005391115749095579,0.001939504729745762,0.0021364449848099154
42,0.004731192544234655,0.0017020911336248729,0.0018699677789342228
43,0.0041520501381141365,0.0014937391916255707,0.0016368921765281819
44,0.003643800202217807,0.001310891484315765,0.0014330036016171332
45,0.0031977648323180128,0.0011504260538156537,0.0012546241044366635
46,0.002806328381173576,0.001009603099213558,0.0010985431740687668
47,0.002462807428297185,0.0008860181969635359,0.0009619576286973297
48,0.002161336666644586,0.0007775612475457157,0.0008424193629503751
49,0.0018967687578448538,0.0006823804474410046,0.0007377899015909017
50,0.0016645864460911063,0.000598850671274495,0.0006462008538687947
51,0.001460825430116485,0.0005255457242814949,0.0005660194869859803
52,0.0012820066763647158,0.0004612139913323401,0.0004958187435462058
53,0.001125077017664356,0.00040475706674529213,0.00043435111923095793
54,0.000987357023183253,0.0003552110000110599,0.0003805258954985291
55,0.0008664952495902184,0.0003117298372167947,0.00033338928973480897
56,0.0007604280923042203,0.00027357117715437766,0.00029210714357397194
57,0.0006673445513277785,0.00024008349549672095,0.0002559498204042221
58,0.0005856553100732971,0.00021069502061394949,0.0002242790265170047
59,0.0005139655992314876,0.0001849039710941684,0.0001965363079149407
60,0.0004510513823571775,0.00016226998828338461,0.00017223300729396485
61,0.00039583845656309975,0.00014240661756301373,0.0001509414938551945
62,0.00034738411148506186,0.00012497470998964108,0.00013228750299310033
63,0.0003048610333620509,0.0001096766316360527,0.00011594344405463364
64,0.0002675431794081178,9.625118176331402e-05,0.0001016225527199488
65,0.00023479338129382102,8.4469133056318e-05,8.907378048816916e-05
66,0.00020605246607797818,7.412931777639184e-05,7.807732759934627e-05
67,0.00018082970883955533,6.505519300558589e-05,6.844073775502668e-05
68,0.00015869445399708854,5.70918263373235e-05,5.9995483465913324e-05
69,0.00013926876225730684,5.0103250546827735e-05,5.259397995982518e-05
70,0.00012222095764630877,4.397014207473469e-05,4.610697350748705e-05
71,0.00010725996444473371,3.858778368611783e-05,4.042125692382825e-05
72,9.413033733525976e-05,3.386427651918398e-05,3.5437671013660577e-05
73,8.260789990672828e-05,2.9718970996002535e-05,3.106935596641769e-05
74,7.249591704632985e-05,2.608108980449946e-05,2.7240221271096487e-05
75,6.362173586693826e-05,2.2888519440389165e-05,2.3883606702468363e-05
76,5.583383781648951e-05,2.008674967572456e-05,2.0941110399630425e-05
77,4.8999251636861647e-05,1.76279428464579e-05,1.8361563088764576e-05
78,4.300128300088694e-05,1.5470117067946048e-05,1.6100130142859825e-05
79,3.773752206311864e-05,1.3576429432549738e-05,1.4117525478529735e-05
80,3.311809490509834e-05,1.191454695057939e-05,1.2379323303002288e-05
81,2.906412902014638e-05,1.0456094493977741e-05,1.0855355484840068e-05
82,2.550640663722703e-05,9.176170316880999e-06,9.519183854833635e-06
83,2.2384182890621594e-05,8.052920881013912e-06,8.347638087435882e-06
84,1.9644148656734075e-05,7.067167726450001e-06,7.320410984501535e-06
85,1.723952034941362e-05,6.202080016895449e-06,6.419704007387672e-06
86,1.5129241132878766e-05,5.4428871685059184e-06,5.629916798977064e-06
87,1.3277279913682534e-05,4.7766266556353865e-06,4.937375219893347e-06
88,1.165201614264537e-05,4.191922687530114e-06,4.330093107407507e-06
89,1.0225699922809848e-05,3.6787919770740873e-06,3.797563563723294e-06
90,8.9739782052528e-06,3.228473285264389e-06,3.3305761033552983e-06
91,7.875478982980305e-06,2.833277831043809e-06,2.9210564481685353e-06
92,6.911446383395497e-06,2.4864580123750103e-06,2.561926157551575e-06
93,6.065420428875794e-06,2.1820921970882746e-06,2.2469796318036472e-06
94,5.322955997663363e-06,1.914983616411615e-06,1.9707763340148787e-06
95,4.671376186582331e-06,1.680571634882463e-06,1.7285463432825665e-06
96,4.099555864475988e-06,1.4748538816555818e-06,1.5161075862524243e-06
97,3.5977317207363094e-06,1.29431791367029e-06,1.3297933004752238e-06
98,3.157335565677607e-06,1.1358812438878807e-06,1.1663884620372045e-06
99,2.770848036510219e-06,9.968387106360848e-07,1.0230740676853145e-06
100,2.4316702110771117e-06,8.748162894401099e-07,8.973782987808931e-07
101,2.1340109372750134e-06,7.677305587193943e-07,7.871337163178893e-07
102,1.8727879544126912e-06,6.737531272638065e-07,6.904397399365436e-07
103,1.643541118243705e-06,5.912794161208781e-07,6.056297587875292e-07
104,1.4423562480702077e-06,5.189012618732634e-07,5.312423002612476e-07
105,1.2657982956765217e-06,4.5538287353236596e-07,4.659957562047623e-07
106,1.1108526950129709e-06,3.996397325340169e-07,4.087662265339631e-07
107,9.748738912292948e-07,3.5072007557286655e-07,3.585680951045944e-07
108,8.555401702378278e-07,3.0778864411177445e-07,3.145370006674142e-07
109,7.508140175624148e-07,2.701124231038847e-07,2.75914907033048e-07
110,6.58907329636559e-07,2.3704812542907232e-07,2.420370135425287e-07
111,5.782508835654357e-07,2.080312083529233e-07,2.1232027835882405e-07
112,5.074675440757985e-07,1.8256623447430038e-07,1.862533558494306e-07
113,4.4534875018687396e-07,1.6021841258346398e-07,1.6338777386604164e-07
114,3.908338801335955e-07,1.4060617399861317e-07,1.433301973774448e-07
115,3.4299214221704993e-07,1.2339465762856235e-07,1.2573564489581912e-07
116,3.010066823849249e-07,1.0828999252493919e-07,1.1030154067892539e-07
117,2.6416063719338216e-07,9.503428030369593e-08,9.676249823620253e-08
118,2.318248940173976e-07,8.340119176535626e-08,8.488574687604e-08
119,2.0344734952632076e-07,7.319210253030364e-08,7.446712080305673e-08
120,1.785434830229177e-07,6.423270170860725e-08,6.532754170951449e-08
121,1.5668808369425702e-07,5.6370015700514964e-08,5.73099344647332e-08
122,1.3750799052479065e-07,4.946979631172052e-08,5.027652205669142e-08
123,1.2067572091226587e-07,4.341422858785474e-08,4.4106453156445014e-08
124,1.0590387920089384e-07,3.80999192315646e-08,3.869372222631284e-08
125,9.294024966257748e-08,3.3436131256236024e-08,3.394534442424657e-08
126,8.156349014332735e-08,2.9343234734682496e-08,2.9779755772452177e-08
127,7.157935284780429e-08,2.5751347190745677e-08,2.612540961344223e-08
128,6.281736773533136e-08,2.259914041973466e-08,2.2919545705768485e-08
129,5.512793189938562e-08,1.9832793365250576e-08,2.0107110976219644e-08
130,4.837975523437885e-08,1.740507317372319e-08,1.7639812499581353e-08
131,4.245761877681635e-08,1.5274528736503642e-08,1.5475286940791477e-08
132,3.726040744655315e-08,1.3404782949979808e-08,1.3576372359658251e-08
133,3.2699383598998354e-08,1.1763911609701171e-08,1.1910469277509605e-08
134,2.8696671910745726e-08,1.0323898333696664e-08,1.0448980458654944e-08
135,2.5183929729434046e-08,9.06015620829815e-09,9.166819081585231e-09
136,2.2101180185273642e-08,7.951107989008155e-09,8.041978083461743e-09
137,1.9395788140682255e-08,6.977817688724432e-09,7.0551515740646664e-09
138,1.7021561493304148e-08,6.12366726302623e-09,6.189403323197951e-09
139,1.4937962487980805e-08,5.374072872218328e-09,5.429875993279154e-09
140,1.3109415571544385e-08,4.716235875565933e-09,4.76353567702148e-09
141,1.150469997268554e-08,4.138924306174074e-09,4.178947965449709e-09
142,1.0096416635750751e-08,3.632281095394305e-09,3.6660818825140495e-09
143,8.860520406849798e-09,3.187655772365305e-09,3.2161374674544163e-09
144,7.775909484777707e-09,2.7974567651105195e-09,2.8213944514021705e-09
145,6.8240651270000384e-09,2.4550217813687384e-09,2.4750802518624937e-09
146,5.988735459009693e-09,2.154504056028483e-09,2.171252955207592e-09
147,5.255657988388341e-09,1.8907725229448723e-09,1.9047000643368506e-09
148,4.612316085753066e-09,1.6593242066637613e-09,1.6708485706118381e-09
149,4.047725274722459e-09,1.4562073382217211e-09,1.4656864610884668e-09
150,3.5522456819981646e-09,1.2779538822942558e-09,1.28569410673407e-09
151,3.117417445318054e-09,1.1215203236548285e-09,1.1277835332279551e-09
152,2.7358162690218915e-09,9.842357019274768e-10,9.89245796390037e-10
153,2.400926660972489e-09,8.637560073738059e-10,8.677043528138029e-10
154,2.1070306864683605e-09,7.580241590639967e-10,7.610739816144019e-10
155,1.8491103397223683e-09,6.652348820955993e-10,6.675254793364616e-10
156,1.6227618659883793e-09,5.838038841706422e-10,5.854540185978863e-10
157,1.4241205714643656e-09,5.123408052492188e-10,5.134516145588464e-10
158,1.2497948371696056e-09,4.496254784195526e-10,4.502830330821439e-10
159,1.0968082101431005e-09,3.9458709666053826e-10,3.948644744511398e-10
160,9.625485832232307e-10,3.4628592978823103e-10,3.4624525468984757e-10
161,8.447235956997151e-10,3.0389727941981127e-10,3.035912632398663e-10
162,7.413214933446844e-10,2.6669739800066684e-10,2.661706410833631e-10
163,6.505767795435793e-10,2.3405113147481925e-10,2.333413462451972e-10
164,5.709400710502545e-10,2.0540107460855742e-10,2.0454016258497631e-10
165,5.010516436807966e-10,1.80258053804321e-10,1.7927292983443976e-10
166,4.397182162628941e-10,1.5819277490755523e-10,1.5710599488016896e-10
167,3.858925764478672e-10,1.388284934004572e-10,1.3765899531392733e-10
168,3.3865570051467335e-10,1.21834581832854e-10,1.2059830911681502e-10
169,2.972010618778464e-10,1.0692088465996069e-10,1.0563117047723836e-10
170,2.608208603814491e-10,9.383276410102007e-11,9.250067378729909e-11
171,2.288939372567908e-10,8.234675243137778e-11,8.098144377299832e-11
172,2.0087516940283084e-10,7.226673647484403e-11,7.087586073595276e-11
173,1.7628616190627768e-10,6.34206091500283e-11,6.201039681741349e-11
174,1.5470707988465002e-10,5.5657330898853694e-11,5.4232951463006884e-11
175,1.3576948018846827e-10,4.8844350823822246e-11,4.740996484287052e-11
176,1.1915002057042787e-10,4.286534350230154e-11,4.1424308427906453e-11
177,1.0456493891135335e-10,3.761822283599999e-11,3.617328658833685e-11
178,9.176520824075085e-11,3.301339902392173e-11,3.156674921456215e-11
179,8.053228482835229e-11,2.8972248898203542e-11,2.752553740492658e-11
180,7.067437674919176e-11,2.5425773505213076e-11,2.398037324269353e-11
181,6.20231692113645e-11,2.2313420011329542e-11,2.087030548381108e-11
182,5.443095073442648e-11,1.9582047818522375e-11,1.8141932400794758e-11
183,4.77680911105507e-11,1.7185021237094022e-11,1.5748402582005383e-11
184,4.192082808692678e-11,1.508141322380129e-11,1.3648637775531824e-11
185,3.6789324979023825e-11,1.3235306589909688e-11,1.1806555733073765e-11
186,3.22859660502343e-11,1.1615180747945457e-11,1.019062612073185e-11
187,2.8333860553060372e-11,1.0193373526405284e-11,8.772982340587987e-12
188,2.4865529889710224e-11,8.94560886340053e-12,7.529310508402887e-12
189,2.1821755476568478e-11,7.850582315035672e-12,6.438294342103745e-12
190,1.9150567640877073e-11,6.889597301454401e-12,5.481171072574398e-12
191,1.6806358285959468e-11,6.046245879786316e-12,4.641509399050392e-12
192,1.4749102174555827e-11,5.306128593483362e-12,3.9048764222116006e-12
193,1.2943673534392246e-11,4.656608614728841e-12,3.258615599577297e-12
194,1.1359246317647247e-11,4.086595982124844e-12,2.6916247009012295e-12
195,9.968767874292736e-12,3.5863582497133257e-12,2.194133763566697e-12
196,8.74849705276168e-12,3.14735431433552e-12,1.7577050925865478e-12
197,7.677598841432538e-12,2.7620885840833745e-12,1.3747891713933313e-12
198,6.7377886298034044e-12,2.423982997902284e-12,1.038835684141759e-12
199,5.913020015439803e-12,2.127264711196527e-12,7.440714711037799e-13


==> file_simple.txt <==
R,doobs,noyau,simu
0,1.3654914747037226,0.9114289462339225,1.0
1,1.0,0.6674731868477463,0.39999999999876124
2,0.7323370511829632,0.4888153453997735,0.35714285714155025
3,0.5363175565353581,0.3579775886230518,0.31122448979456707
4,0.3927652178507563,0.26216025164179363,0.2620262390656952
5,0.28763652144805707,0.19198966562473477,0.2093138275705273
6,0.21064688192979522,0.14060114558122136,0.1528362438257732
7,0.15426451635335206,0.10296742834789818,0.09232454695618586
8,0.11297362100837986,0.0754068628441928,0.07340895337153808
9,0.08273476847073857,0.055223239574274316,0.05642212934136914
10,0.06058973637216588,0.040442024426594364,0.04173612150399597
11,0.04437210886674509,0.02961719291244149,0.02976628535650183
12,0.03249533936224152,0.02168976772181436,0.020975574037425337
13,0.023797541005733627,0.015884220534236944,0.01587921882894272
14,0.017427821005544613,0.011632603226382956,0.011769952075913026
15,0.012763039043745046,0.008518986344390718,0.008580510842693956
16,0.009346846377429274,0.00623876933851903,0.006212252938359364
17,0.006845041913906717,0.004568881940381713,0.00452982205141117
18,0.005012877810454231,0.003345961527422239,0.0033551254810630926
19,0.0036711161536485616,0.002450371598364046,0.0024605473847862935
20,0.0026884943785131293,0.0017944979106484095,0.0017955899068547998
21,0.0019688840452822785,0.001314177308238245,0.0013109526971653018
22,0.0014418867358432076,0.0009624207346467604,0.0009608598228147969
23,0.0010559470802672432,0.0007048163628085497,0.0007059339493717953
24,0.0007733091709681725,0.0005161631367647148,0.0005167059828589116
25,0.0005663229579195735,0.00037800538950761984,0.000377860168435884
26,0.0004147392850200338,0.00027682735228327774,0.00027659375855138
27,0.00030372894500130205,0.00020273092685792294,0.00020271097722757148
28,0.00022243195994116596,0.00014846736915872028,0.00014855748826569926
29,0.00016289516563216047,0.00010872815532658964,0.00010874488391265924
30,0.00011929416525101678,7.962565665243784e-05,7.960480543156567e-05
31,8.736353720326276e-05,5.8312818591353434e-05,5.830085093161408e-05
32,6.397955521635053e-05,4.270463761335884e-05,4.270850038823326e-05
33,4.6854598803139725e-05,3.1274188381604274e-05,3.1279752044977016e-05
34,3.4313358721852144e-05,2.2903246897524565e-05,2.290277088978776e-05
35,2.5128943942544413e-05,1.677289629544849e-05,1.677119139276151e-05
36,1.840285670622496e-05,1.2283413412806395e-05,1.228307611023105e-05
37,1.3477093813579407e-05,8.995598757195895e-06,8.996092194735184e-06
38,9.8697751419529e-06,6.58781026746997e-06,6.588063038326375e-06
39,7.228002023296698e-06,4.824497545031805e-06,4.82437096749333e-06
40,5.293333687685596e-06,3.533158305568038e-06,3.5330566886537795e-06
41,3.87650438376711e-06,2.587462734862292e-06,2.587475640081216e-06
42,2.8389077893058355e-06,1.8948948292948564e-06,1.8949327517114867e-06
43,2.0790373590005802e-06,1.3877016915876394e-06,1.3877070775825118e-06
44,1.5225560887897009e-06,1.0162653647389018e-06,1.0162530803548009e-06
45,1.1150242363249154e-06,7.442487804322658e-07,7.442446603445063e-07
46,8.16573561227724e-07,5.450409572082822e-07,5.450438016474379e-07
47,5.980070739034823e-07,3.9915368737585303e-07,3.991558137350637e-07
48,4.379427370890286e-07,2.9231503438163863e-07,2.9231460485501515e-07
49,3.2072169266677494e-07,2.1407313029549574e-07,2.1407228567582592e-07
50,2.3487637865799456e-07,1.5677368497810962e-07,1.567736573893086e-07
51,1.720086745389288e-07,1.1481117815995561e-07,1.1481144313041369e-07
52,1.2596832548972917e-07,8.408047965650371e-08,8.408056062503277e-08
53,9.225127203160397e-08,6.157525053369307e-08,6.157518550597985e-08
54,6.75590245275022e-08,4.5093837401696956e-08,4.509379891715071e-08
55,4.947597680326846e-08,3.302388790928277e-08,3.3023907275442355e-08
56,3.6233090956502314e-08,2.4184616690080857e-08,2.4184639291213728e-08
57,2.6534834986328997e-08,1.771129087080409e-08,1.771129631844559e-08
58,1.94324428075147e-08,1.2970634528968403e-08,1.2970634677422765e-08
59,1.4231097862936899e-08,9.498876242916645e-09,9.498881015090888e-09
60,1.042196024403938e-08,6.956379017289481e-09,6.956387244017037e-09
61,7.632387632665875e-09,5.094414096432817e-09,5.094421773321756e-09
62,5.589480252391844e-09,3.730828196886529e-09,3.730834752246892e-09
63,4.0933834856820475e-09,2.7322237201781324e-09,2.73223044189308e-09
64,2.9977363912654303e-09,2.0009086624073993e-09,2.000915877431453e-09
65,2.195353429003183e-09,1.4653395495138822e-09,1.465346843865234e-09
66,1.6077386565005976e-09,1.073122444672768e-09,1.0731299182609177e-09
67,1.1774065867745067e-09,7.858873266899076e-10,7.858950157313416e-10
68,8.6225846780184e-10,5.75534407390149e-10,5.755421694786378e-10
69,6.314638236675396e-10,4.2148517076243595e-10,4.2149295165216927e-10
70,4.624443545534046e-10,3.0866920707351004e-10,3.086769728710692e-10
71,3.3866513494984904e-10,2.2604989689919783e-10,2.2605750604753894e-10
72,2.4801702626765276e-10,1.655447149153714e-10,1.655524606292147e-10
73,1.8163205766002035e-10,1.212345283600474e-10,1.2124246051570253e-10
74,1.3301588550703322e-10,8.878453700075442e-11,8.879252888505107e-11
75,9.741246135271139e-11,6.50202060177772e-11,6.50282050429496e-11
76,7.133875469551901e-11,4.761670594236771e-11,4.762468197583303e-11
77,5.2244013248781176e-11,3.4871478016879847e-11,3.487932165313623e-11
78,3.826022660457607e-11,2.5537675381273315e-11,2.5545565662810077e-11
79,2.8019381529187193e-11,1.8702185882789456e-11,1.8710144544797913e-11
80,2.0519631245055337e-11,1.3696303660077674e-11,1.3704259949065545e-11
81,1.5027286237365622e-11,1.003031063452771e-11,1.0038192499450815e-11
82,1.1005038490354663e-11,7.345568112539139e-12,7.3533401589998e-12
83,8.059397436181344e-12,5.379431690800518e-12,5.3870241600861846e-12
84,5.9021953527245804e-12,3.9395571414810335e-12,3.947175919449819e-12
85,4.3223963401201085e-12,2.885083659959004e-12,2.892797112963308e-12
86,3.165450989767593e-12,2.112853659950528e-12,2.120525977034049e-12
87,2.3181770435105912e-12,1.5473210189093008e-12,1.5548673459875317e-12
88,1.6976869401645861e-12,1.1331605122214555e-12,1.1406431354998858e-12
89,1.2432790475919607e-12,8.298554280372369e-13,8.37108160567368e-13
90,9.104993115110595e-13,6.077338770769658e-13,6.148415110374117e-13
91,6.667923808961275e-13,4.4506603544253456e-13,4.5219383792982626e-13
92,4.883167659767373e-13,3.25938347977678e-13,3.3306690738754696e-13
93,3.576124604386049e-13,2.386967286254192e-13,2.4569235534954714e-13
94,2.6189285474389206e-13,1.7480645836855953e-13,1.8174350913113813e-13
95,1.9179384096903e-13,1.280172462493683e-13,1.34781075189494e-13
96,1.4045773593031364e-13,9.375177261882565e-14,1.0036416142611415e-13
97,1.0286240414704124e-13,6.865789670284645e-14,7.527312106958561e-14
98,7.532994973063438e-14,5.028072161178706e-14,5.684341886080802e-14
99,5.516691325149364e-14,3.682243539652763e-14,4.3298697960381105e-14

